Empirical parameterization of the K+- -> pi+- pi0 pi0 decay Dalitz plot

As first observed by the NA48/2 experiment at the CERN SPS, the $\p0p0$ invariant mass (M00) distribution from $\kcnn$ decay shows a cusp-like anomaly at M00=2m+, where m+ is the charged pion mass. An analysis to extract the pi pi scattering lengths in the isospin I=0 and I=2 states, a0 and a2, respectively, has been recently reported. In the present work the Dalitz plot of this decay is fitted to a new empirical parameterization suitable for practical purposes, such as Monte Carlo simulations of K+- -> pi+- pi0 pi0 decays.

==> cover.txt <==
Dear Editors of "Physisc Letters B",

On behalf of NA48/2 collaboration I would
like to submit the uploaded paper 
Empirical parameterization of the 
K^{\pm} \rightarrow \pi^\pm \pi^0 \pi^0 decay Dalitz plot"
for the publishing in you Journal.

Best regards,
Dmitry Madigozhin


